Specification Mining for Smart Contracts with Automatic Abstraction Tuning

Smart contracts are programs that manage digital assets according to a certain protocol, expressing for instance the rules of an auction. Understanding the possible behaviors of a smart contract is difficult, which complicates development, auditing, and the post-mortem analysis of attacks. This paper presents the first specification mining technique for smart contracts. Our technique extracts the possible behaviors of smart contracts from contract executions recorded on a blockchain and expresses them as finite automata. A novel dependency analysis allows us to separate independent interactions with a contract. Our technique tunes the abstractions for the automata construction automatically based on configurable metrics, for instance, to maximize readability or precision. We implemented our technique for the Ethereum blockchain and evaluated its usability on several real-world contracts.

==> figures/cost-plot-small.csv <==
Step,Cost
1,17.98522524432223
3,18.71486334687885
4,17.98522524432223
8,19.095568819739476
11,17.709794319339885
12,21.38343600823898
14,22.26975425771217
15,23.679291482162704
17,22.26975425771217
18,21.88771336094072
20,20.98140777997117
21,21.88771336094072
22,17.709794319339885
23,18.174126942898518
28,17.274069423026305
30,16.404329341333003
33,14.523372332301035
34,14.725137134276498
35,17.25484145218154
36,18.269404382258607
39,19.235645801920224
41,18.269404382258607
42,17.25484145218154
43,18.52391921220722
44,17.01032624326864
46,16.60947587923183
50,17.33911398178845
51,16.935746141205023
52,15.143600521452827
53,16.935746141205023
55,16.146470111807172
56,15.143600521452827
57,16.146470111807172
58,15.143600521452827
59,16.146470111807172
61,15.87590786528672
62,15.630694927449706
65,15.833164479597873
68,15.630694927449706
69,15.833164479597873
71,15.443324751340464
72,15.10051284030568
73,15.998502089532177
74,16.279612763803346
75,15.222755099865608
76,16.279612763803346
77,15.936800852768563
78,15.784902596688724
79,15.630694927449706
80,16.645257857526772
81,16.407795123398454
82,16.921216100153284
83,15.515910396902838
86,16.293010592851587
89,15.515910396902838
91,16.293010592851587
93,16.916743783828185
95,16.428843519156132
100,27.96941632881291
101,27.23744126167601
103,25.453278642537686
104,16.428843519156132
105,15.947684021956174
106,17.648174579828765
107,19.456326150728202
108,19.024552525674864
109,18.704209554183382
111,19.024552525674864
113,20.329961045225755
115,19.614571411558956
117,19.374795163259776
118,15.947684021956174
126,16.96224695203324
127,16.180957152298365
133,16.958057348247113
135,17.58179053922371
136,16.616236381957965
137,15.798086084868176
138,16.81264901494524
140,15.798086084868176
141,16.56512141329486
142,17.56365061167827
143,18.340750807627014
144,17.895200092050242
146,20.179690810530822
149,20.243981447357058
153,17.097395879157922
154,17.885314141983645
155,17.097395879157922
156,17.60140199233791
157,17.374545331044796
158,17.00185659285548
159,16.940769092396067
160,17.36158472556956
161,18.226266663473982
162,17.8806342309184
163,18.226266663473982
164,17.36158472556956
166,18.3907882494545
167,17.36158472556956
168,17.42938851194915
170,17.995246728229873
171,18.288910192366217
172,16.96951723541612
173,18.7846239860995
175,16.96951723541612
180,18.459731532014253
182,16.96951723541612
184,17.325661873188505
186,16.96951723541612
188,16.906631858411224
189,18.396846155009356
190,17.88968348431179
191,17.081166206025642
192,17.66669676256869
193,18.383034955048124
194,15.971159355091363
195,16.93495366010423
196,16.225051345564832
197,16.93495366010423
198,15.971159355091363
201,16.618732538792383
202,15.971159355091363
204,16.618732538792383
205,15.971159355091363
208,17.461373651689495
209,17.238386929946397
210,16.626124652189876
211,17.15495459127661
212,16.626124652189876
213,16.434805164141647
214,16.626124652189876
215,17.238386929946397
216,16.827386727303946
218,15.971159355091363
220,16.530334800577645
221,16.09462424180116
222,16.530334800577645
223,15.971159355091363
224,16.82923691247459
228,16.226886052832285
229,15.071849062847772
230,16.226886052832285
232,15.971159355091363
235,16.957002605833388
236,15.971159355091363
238,17.27519413751572
239,17.046663885890045
240,16.226916642574974
244,16.27865920007926
248,16.939289079209964
249,17.5711329249169
253,17.011112812828845
254,16.795833224130728
255,17.84626911555555
256,17.390151747464287
258,18.974874549949483
259,18.518757181858216
260,18.974874549949483
261,17.390151747464287
262,18.508826219258815
263,18.205535536340754
265,18.949023858293103
266,18.693266570809495
270,19.329499654899156
272,17.73569956002919
273,19.329499654899156
274,18.693266570809495
276,18.746040851109765
278,18.693266570809495
279,19.310218136260104
281,18.693266570809495
282,18.400997809090132
285,19.343757965210955
286,18.400997809090132
287,19.343757965210955
288,18.949023858293103
290,18.672806286533028
292,18.425160330268795
293,18.672806286533028
294,22.339862166061245
295,22.559155595891088
296,22.339862166061245
297,18.672806286533028
298,18.693266570809495
301,19.688180524601332
302,18.400997809090132
303,17.73569956002919
306,18.400997809090132
309,19.688180524601332
310,18.400997809090132
312,17.73569956002919
313,18.448751361896594
314,18.141980318821012
315,17.476682069760074
317,16.477598037206562
320,17.476682069760074
321,17.53796757881193
322,17.191951665704096
323,17.85724991476504
324,16.991407671049874
325,13.061003908163386
326,13.160500762484181
328,13.061003908163386
329,11.459818289930533
330,11.252193812204268
331,18.448751361896594
333,18.141980318821012
335,17.232447882171186
338,17.48276565105795
340,16.86076969284576
341,16.029499637749208
343,17.232447882171186
344,18.72266217876932
345,17.70390218763041
346,20.08957574995823
348,19.070815758819315
350,20.08957574995823
351,17.70390218763041
352,20.40958136889071
356,17.361455874717468
357,18.35172711829099
358,17.806365987300424
359,18.35172711829099
360,19.86941351316415
362,18.35172711829099
363,16.764807359372412
365,18.016258276931293
366,17.346942526366362
367,16.915183860403634
369,16.005470769374554
370,15.398277802853894
372,17.60597108363037
374,17.54378833653614
375,18.534059580109666
376,20.051745974982822
378,18.66983205564158
379,19.201398623561687
381,18.66983205564158
383,18.782668214957145
384,20.48315877282974
385,18.782668214957145
386,21.236076528760442
387,20.219091581964644
391,20.472038349805572
392,20.645278882520646
393,20.472038349805572
394,21.776073132229932
395,20.472038349805572
397,20.12808363747395
398,20.472038349805572
403,20.12808363747395
405,19.895695351882914
406,20.12808363747395
407,20.472038349805572
408,20.736227196217214
410,20.568881589235392
411,20.736227196217214
414,20.403089861710296
416,19.07862250307804
418,18.389689586632645
424,19.07862250307804
425,23.239202349224357
426,23.465923817375025
430,21.95645135275114
431,23.465923817375025
432,21.95645135275114
433,23.465923817375025
439,24.927349529890222
441,24.553974293903128
442,21.16263885171201
444,22.2294876742962
445,21.39651263075649
446,24.927349529890222
449,24.266145201442175
450,24.927349529890222
452,24.553974293903128
453,24.927349529890222
456,26.517717663852654
457,24.58968439634274
458,23.68133710507449
459,23.70217982402597
460,23.68133710507449
461,24.58968439634274
462,21.34480260418864
463,19.70738657657171
465,20.472038349805572
466,21.208918385510696
467,20.954403555562084
468,20.207581662044685
470,20.954403555562084
471,18.13382701558069
472,20.195844397247427
473,18.13382701558069
474,18.618002914176575
475,18.002467112074903
476,16.875456183600683
477,16.087181685875734
479,15.585128277630538
480,16.087181685875734
481,15.42157053525535
482,16.087181685875734
483,15.518984563784693
484,16.087181685875734
487,15.598701361946068
488,14.698351234769962
489,15.598701361946068
490,16.087181685875734
493,20.472038349805572
494,21.96225264640371
495,20.03675912014597
499,18.600335753138474
500,16.934439864142075
504,18.600335753138474
508,16.934439864142075
510,16.198895220220024
511,16.934439864142075
514,22.160937847720085
515,23.651152144318218
517,22.193485013260347
518,23.651152144318218
519,22.68327440854194
520,23.651152144318218
521,22.160937847720085
523,21.916895197391824
524,22.160937847720085
525,20.147395228723383
527,19.8045833176886
528,21.524451364755357
530,21.668978760548967
532,22.086502982275015
535,21.668978760548967
537,21.813626441096613
538,22.03476297766907
539,22.089502762084514
540,22.433723368292753
541,21.13153027917796
542,21.152697892677175
544,22.089502762084514
549,23.358580522110195
554,23.088086779067517
555,20.137939882264945
557,18.616855020148947
560,20.137939882264945
562,19.352704515133635
563,18.153725285796167
565,19.352704515133635
568,20.137939882264945
570,22.089502762084514
571,22.45985843653583
573,27.08805853578202
574,24.823340006599825
575,27.08805853578202
577,26.667534534246474
578,26.838129395239402
579,26.667534534246474
582,28.157748830844614
584,26.667534534246474
585,22.089502762084514
588,20.156375088743932
590,26.843543326869124
595,21.844987553171617
599,21.444137189134807
600,21.230537696291353
601,17.850643107186166
602,17.575960412713513
605,18.99189494654445
607,16.67758144356586
609,16.06519662894773
611,17.132045451531923
612,17.634638511527108
615,15.555360226917262
618,15.616645735969117
619,15.338227356677608
620,14.36038708817447
622,17.634638511527108
623,19.041430355246632
624,17.40445497729732
626,17.63343100032403
627,17.40445497729732
628,15.877932291772403
630,17.40445497729732
631,21.88788213538714
632,21.673685275093735
633,23.848893210974325
635,23.71910601717408
641,26.172514330977375
642,27.227748145946112
643,26.172514330977375
646,23.71910601717408
648,21.766076496681304
651,23.009604993557563
652,21.212645162311393
653,21.547420176228307
654,21.766076496681304
656,23.256290793279437
658,23.673083758025246
660,23.944450878825347
665,25.815126812219518
667,23.854115736632338
668,26.28350032141255
670,23.854115736632338
671,22.793102454994884
672,24.93208410159797
674,22.793102454994884
675,26.44837160736021
676,24.89728940068109
677,26.44837160736021
678,22.793102454994884
679,23.854115736632338
680,26.679129732601837
685,27.030540362116078
688,30.087070202675097
689,27.030540362116078
691,25.793288015082517
694,29.71123133035921
695,29.910778224989283
696,32.36418653879257
697,29.909316741739154
698,27.941553650616164
699,26.21346527372414
701,26.14615415909467
704,26.21346527372414
705,27.941553650616164
706,28.996787465584887
707,29.910778224989283
708,31.611268782861877
711,32.57087291059976
712,29.910778224989283
716,29.120412856318605
718,29.962421523423473
721,29.013227009114683
722,29.479857563677925
723,29.013227009114683
724,27.813874492761748
726,29.013227009114683
727,27.785014927021766
728,29.013227009114683
729,29.479857563677925
731,29.013227009114683
735,28.93414167544327
737,29.013227009114683
738,29.962421523423473
739,31.875072362789147
740,29.962421523423473
741,31.875072362789147
743,29.962421523423473
745,29.013227009114683
748,29.962421523423473
749,29.910778224989283
750,31.82031094895139
756,30.2496115763918
757,27.713372675706328
758,28.47067650742173
760,29.608215137882464
761,28.430404655949125
762,29.608215137882464
767,28.745242797758674
768,29.608215137882464
770,29.79272070918278
771,27.35768918561986
772,27.502221731384914
774,26.497511225561453
775,31.031798578725745
776,24.54958284473471
780,24.222508621318173
781,24.428110338621842
783,24.222508621318173
786,25.713872012901696
787,24.266829376878125
789,19.030119831967944
791,19.35719405538448
792,17.672965890723553
793,17.73425139977541
797,16.939458951830545
798,19.508692954644772
799,20.998907251242905
800,19.508692954644772
804,19.553204442019663
805,16.533434357006506
807,15.380598493058564
808,15.395676709409608
810,24.428282095220407
812,24.746704795016
815,24.29757466125934
816,24.746704795016
817,25.09345265593128
818,30.32551778280394
819,29.111790302945778
820,29.5432031007927
822,29.111790302945778
824,27.104698437285602
825,27.139757232290375
826,30.32551778280394
829,29.586562993890453
830,30.32551778280394
835,29.586562993890453
837,27.104698437285602
841,30.706694509342007
842,30.0405987559546
843,30.680033296547833
844,29.977657334988884
845,28.057534625928177
847,25.743453759629258
850,23.829680662701687
851,26.37562537108292
852,24.239333644511852
853,31.110394116832747
854,32.89885683264567
855,39.021558868011795
856,28.04786234908625
857,25.729078066392418
860,23.789202268316735
862,22.1617646653758
863,27.016447876346806
866,22.1617646653758
870,21.08014432856323
871,22.1617646653758
873,20.667093762150348
876,23.759127241076474
878,23.005183336720563
880,31.110394116832747
884,29.91205963608523
885,33.25515475145185
886,34.24542599502537
887,46.933726327825205
888,34.24542599502537
889,31.888873278680357
891,30.646640018831157
892,30.385261692062198
893,32.99377642468289
894,31.65433945208787
895,32.74364017648463
896,31.40420320388962
900,29.51386293080041
901,27.567964568132098
904,27.702107952064424
905,27.923244488636882
906,26.51170163442797
907,27.64456715584025
908,27.473285068367325
909,28.35044025686393
910,27.473285068367325
911,27.99340697904233
914,28.57095865811699
915,29.26209545612081
918,27.56336374922901
919,29.26209545612081
920,26.94378151506647
921,29.26209545612081
922,22.674974433873945
924,23.969208752446146
925,22.607170647494364
927,22.451995130434387
928,19.101054790963847
929,20.00602061928769
930,19.101054790963847
931,20.83749733126208
934,21.172797124374625
935,20.100536642746576
936,20.83749733126208
937,21.004956581325064
938,20.83749733126208
939,19.25479620294017
940,22.657034925118545
941,19.25479620294017
942,21.124170334815137
944,19.486233127115817
945,21.124170334815137
946,22.689374413610118
947,21.917442995710147
948,20.799084969416636
950,23.677062703135178
951,22.139302091982664
952,21.236530579169315
953,22.064312309785812
955,21.197595160480073
956,21.274748815760663
957,20.90811163728434
958,20.763342428998122
959,19.930524166004908
960,24.82743690659823
962,25.811890783068677
963,23.145470056923745
964,22.915832688263187
967,21.298456065043993
968,22.734782874137572
975,22.5242260147141
976,22.745362551286558
977,22.5242260147141
978,20.904654463843944
979,22.745362551286558
980,23.512504112813463
981,22.097461811607662
982,22.86405883124798
983,22.35852455697418
990,23.848738853572314
991,22.35852455697418
994,23.373087487051247
996,22.35852455697418
997,18.48471707867145
999,19.2618172746202
1001,18.70674813044294
1002,20.19696242704107
1003,19.97397570529797
1004,18.86654212121049
1006,20.170576903634842
1007,18.86654212121049
1008,19.418201670186573
1010,22.78554851768151
1011,23.562648713630256
1012,22.78554851768151
1018,24.089583300105865
1019,22.78554851768151
1022,22.537097483441286
1023,22.78554851768151
1024,22.569313530174956
1025,23.346413726123703
1027,24.202096286102588
1030,23.56346835635014
1032,22.634913172499445
1033,23.56346835635014
1034,24.202096286102588
1037,22.294390596324465
1038,23.071490792273213
1039,21.361328591081573
1042,19.012940084986795
1045,18.966942620993823
1047,19.012940084986795
1048,19.790040280935546
1050,25.617892554480182
1052,25.842507564002553
1054,24.518695324082454
1057,25.842507564002553
1058,25.739805107436414
1059,19.012940084986795
1060,21.466348398790096
1061,22.190073571706318
1062,21.466348398790096
1063,19.012940084986795
1066,20.316974867411155
1068,16.521088476950073
1069,17.298188672898824
1070,16.09564606603984
1071,17.211246975126883
1072,16.719269411049957
1073,16.049176977909287
1075,15.867993974983
1077,16.273762748394493
1078,16.521088476950073
1084,16.96894973442333
1085,16.521088476950073
1086,17.437974417324405
1087,16.945996853247475
1088,16.521088476950073
1090,16.370500762039498
1091,17.029839379169186
1092,16.370500762039498
1093,17.200330796307306
1096,16.5883761564118
1100,16.07758513592387
1103,16.125719693162015
1104,16.370500762039498
1106,16.85128593427717
1107,20.730359465972455
1108,20.793947472888025
1110,21.002545938351876
1111,20.793947472888025
1112,21.919991191993464
1113,20.793947472888025
1114,20.9762787690201
1116,22.466493065618234
1117,22.004240390306045
1118,22.466493065618234
1119,21.237657095789064
1120,20.787622638005406
1122,22.27783693460354
1123,21.81558425929135
1125,20.878604683741056
1126,21.81558425929135
1127,20.372017045844544
1128,21.862231342442676
1129,22.352821395583227
1131,21.862231342442676
1133,21.63924462069958
1134,21.862231342442676
1135,20.372017045844544
1138,20.13317950965999
1139,20.372017045844544
1141,19.85522644229338
1142,21.345440738891515
1144,21.12245401714841
1146,21.345440738891515
1147,21.031406453702196
1148,19.579761120907513
1150,19.85522644229338
1151,19.5084785813781
1152,24.100616420223957
1156,24.877716616172705
1157,24.100616420223957
1161,26.23644777172915
1164,28.382302884760968
1165,26.199746644196264
1166,26.578277223269748
1167,26.731383926939756
1168,26.578277223269748
1169,27.355377419218495
1171,26.578277223269748
1172,25.262759272284015
1173,24.78163165426497
1174,22.962054771516218
1175,21.366479552245735
1176,21.58761608881819
1177,21.36462936707509
1180,20.772876872376
1181,21.36462936707509
1182,20.89779002359321
1183,25.262759272284015
1186,26.96324983015661
1187,27.520115130409057
1188,25.462306166914082
1191,25.433571667146225
1192,25.462306166914082
1193,25.433571667146225
1199,23.287231732822377
1200,22.046084326667803
1203,23.82131362436086
1204,22.046084326667803
1206,22.35088250697409
1207,25.214161247917865
1208,25.178277555229737
1209,23.152953150342007
1210,24.3696532362574
1212,20.229888348812665
1216,19.910690661682253
1217,19.995071817623376
1221,19.736382628476548
1223,19.995071817623376
1225,19.80326844538799
1226,18.618007513869035
1227,18.199450488885415
1228,18.618007513869035
1230,19.995071817623376
1232,21.48528611422151
1234,20.26967943692498
1235,21.48528611422151
1236,20.441927255337184
1237,19.119326565086663
1239,20.441927255337184
1241,19.119326565086663
1243,18.436397223711072
1245,19.420307148903543
1249,22.741892012508576
1250,19.420307148903543
1251,18.8805870176255
1252,19.420307148903543
1254,18.362916431107717
1255,19.420307148903543
1257,20.4765725632883
1258,19.420307148903543
1259,18.436397223711072
1260,17.485762228299183
1261,18.449453919594987
1262,19.001117425619203
1263,17.97911369903552
1264,17.422636981761894
1266,16.784486973445098
1267,16.547088574232017
1269,17.181194620928487
1270,16.547088574232017
1271,16.1556676380404
1272,16.61767140301379
1273,16.1556676380404
1274,19.519786735362576
1276,19.189834948870704
1277,17.775455749994233
1278,17.507952991617717
1279,17.54897987973601
1280,21.65349643847094
1281,17.046237567583226
1288,16.66322244936847
1291,17.046237567583226
1292,17.363720122589395
1294,16.66322244936847
1295,17.363720122589395
1296,16.609668406156384
1297,16.38267839532678
1298,16.921263458357842
1300,16.804532878313
1301,16.470158486714173
1302,16.076716496384783
1303,16.408600923650873
1305,15.457005718631367
1309,15.031153840360789
1311,14.21219497767793
1313,15.031153840360789
1314,14.21219497767793
1315,13.78909514925925
1316,14.21219497767793
1317,15.031153840360789
1318,15.788457672076195
1320,15.852937673293493
1324,16.36796371688616
1325,16.121655207117172
1326,16.526195785072908
1328,15.919254352253475
1329,15.418875722543257
1330,13.238129517584078
1331,12.70937296276993
1332,13.238129517584078
1333,15.912309900745045
1334,15.51721135296456
1336,15.912309900745045
1338,17.8448213347132
1340,17.090769618280184
1342,15.511459536708236
1343,15.912309900745045
1344,16.347589130404646
1345,16.862615173997312
1346,15.984482103156836
1347,15.165523240473973
1348,14.885866910101406
1349,15.165523240473973
1350,16.347589130404646
1351,15.945870336114831
1352,15.550309735742093
1353,15.945870336114831
1357,15.692923568273901
1358,16.306721356159812
1359,16.470023764222653
1360,15.692923568273901
1362,17.183137864872037
1363,16.81385132007201
1365,15.968942698870665
1368,16.972606671731207
1371,16.438650794153062
1373,17.5154372138999
1375,17.023459649822975
1377,16.438650794153062
1379,17.928865090751195
1380,17.822299113574942
1381,17.189219266819183
1382,17.315815660450763
1383,18.8060299570489
1387,17.315815660450763
1388,17.782490583503684
1390,19.76922397425406
1391,17.315815660450763
1392,18.092915856399514
1394,17.031953176540384
1399,19.073442347640317
1400,17.031953176540384
1404,17.809053372489135
1405,17.031953176540384
1409,17.498628099593304
1410,17.031953176540384
1412,18.080194868326004
1416,17.031953176540384
1418,17.498628099593304
1419,17.809053372489135
1421,18.762645336232016
1423,19.539745532180767
1424,19.42003178296037
1425,18.83948337360159
1426,18.959197122821987
1427,18.83948337360159
1428,19.92393844170521
1430,17.072540350819747
1433,18.021220463785205
1434,17.39930544135895
1436,18.021220463785205
1437,17.072540350819747
1438,18.021220463785205
1439,17.072540350819747
1441,17.031953176540384
1442,18.07178418175574
1443,17.321118925127067
1445,17.031953176540384
1446,18.080194868326004
1447,17.588217304249078
1448,18.7946828756348
1449,17.768070333177324
1450,17.031953176540384
1451,17.839669338376556
1452,17.87462636077524
1453,17.64609610914956
1454,17.96269045589871
1457,18.23182189036514
1458,17.914670522855925
1460,19.06332077250591
1461,17.96269045589871
1462,18.23182189036514
1463,18.73979065184746
1465,17.031953176540384
1467,17.498628099593304
1468,17.809053372489135
1470,17.00665053551638
1471,16.22955033956763
1476,19.53265410963611
1478,19.629825227623336
1483,20.406925423572083
1484,20.436416112123606
1485,18.996701671123255
1487,20.436416112123606
1488,20.406925423572083
1489,15.827750618139454
1490,16.473155364199208
1491,15.827750618139454
1494,16.473155364199208
1495,15.827750618139454
1496,15.75984224428523
1498,16.885885963390677
1500,15.506895476444301
1501,16.604921021763808
1502,15.75984224428523
1505,16.750113487858755
1506,15.75984224428523
1507,16.933191312634488
1510,25.089796133751264
1511,26.5800104303494
1512,26.3570237086063
1513,24.369359940114588
1515,26.3570237086063
1516,25.089796133751264
1517,24.371210125285227
1518,25.089796133751264
1520,25.799832540243443
1521,23.86578771865378
1523,23.886630437605255
1524,22.25975006271294
1526,25.089796133751264
1530,24.966929039212708
1532,25.74402923516146
1535,25.189963790415277
1536,24.3833762214903
1537,25.160476417439043
1538,24.3833762214903
1542,29.740974441096355
1546,28.56835196997438
1547,28.076374405897457
1550,40.0069937421213
1551,40.213227352427936
1553,41.91371791030053
1554,40.213227352427936
1555,38.32662627255763
1556,40.213227352427936
1557,41.227790282505
1558,40.213227352427936
1559,38.63330469956083
1561,37.41844360086321
1562,38.63330469956083
1563,35.655414999392704
1564,38.63330469956083
1570,38.14132713548391
1571,35.646034087525294
1574,33.47152448973642
1575,40.424016325628706
1576,41.43857925570577
1578,41.69124390048374
1584,40.424016325628706
1585,40.685500099645196
1587,39.71608089483828
1588,40.48849230591253
1589,40.685500099645196
1592,39.30067515883925
1593,40.0730865699135
1594,40.28575731025809
1595,35.514877676167
1598,35.339771432133574
1601,35.514877676167
1602,34.312090627898975
1603,31.644312848702334
1604,34.312090627898975
1606,35.08777758600937
1607,37.149794967676115
1608,34.86956598275537
1609,35.85983722632889
1610,34.919804021368215
1612,39.38507142582713
1613,37.55883085635826
1617,37.288337113315585
1619,37.55883085635826
1621,39.38507142582713
1625,37.75903961423521
1627,34.84809520742139
1629,37.75903961423521
1630,40.89283519121661
1631,37.75903961423521
1632,34.84809520742139
1633,37.659236419711526
1635,37.42152694997118
1636,37.659236419711526
1638,38.97469177532123
1639,37.61081663504097
1640,38.97469177532123
1641,41.42810008912453
1642,38.97469177532123
1644,38.97218224863046
1645,38.97469177532123
1646,43.76034820985096
1647,38.97469177532123
1648,41.15882656740638
1649,38.57612836477557
1650,35.657972052822885
1651,38.3727979224291
1652,35.657972052822885
1654,38.3727979224291
1655,35.657972052822885
1656,33.37707640219921
1657,35.92728269798335
1659,35.51812497287577
1660,33.720991376523905
1661,34.446019210030855
1662,31.802311855914084
1663,32.66159836411007
1664,31.380899580507197
1665,31.110701114598122
1667,31.380899580507197
1668,29.05044519291165
1670,25.111454572354162
1672,26.67772956437367
1673,20.983007712408074
1674,22.408870285347714
1678,20.340836889207875
1679,38.92445373670838
1681,38.62745061777336
1682,38.92445373670838
1683,47.82018082940743
1684,43.06127078475021
1686,44.36530556717456
1687,43.06127078475021
1693,43.10588778407771
1697,42.67444534652133
1698,43.10588778407771
1699,45.84082508285475
1700,43.44140333640973
1701,41.19444201205138
1702,39.58750554795121
1704,39.80864208452367
1705,39.58565536278058
1706,39.80864208452367
1709,39.58565536278058
1712,39.89007441255664
1713,34.82733854259815
1714,34.172182569617874
1716,35.02512057084257
1717,34.172182569617874
1718,35.58925779190992
1720,36.729137653012174
1721,35.89701382081374
1722,36.729137653012174
1723,46.021310262050044
1724,48.91645928811641
1727,48.67874981837607
1728,44.98797897328509
1729,49.34445286053257
1730,46.44058209269109
1731,42.51151285030772
1737,48.67874981837607
1738,37.10216078215738
1739,35.88456842428178
1741,36.42909184793266
1742,35.88456842428178
1743,34.45841418306985
1747,35.88456842428178
1748,36.51641226998872
1749,37.10216078215738
1750,35.88456842428178
1751,37.10216078215738
1752,38.406195564581736
1753,36.90823492681266
1754,37.92279785688973
1755,39.272492742292926
1756,37.92279785688973
1758,33.940692742713345
1761,36.04987421010248
1762,33.54798592715454
1765,34.13461859805806
1768,33.76385676451887
1769,31.537834305169227
1770,31.23860425855734
1771,31.537834305169227
1772,33.76385676451887
1773,34.08508318935588
1774,32.94208178948545
1776,30.343287450747592
1777,33.16321832605791
1778,25.143998866718185
1779,26.433919345695344
1785,25.143998866718185
1791,28.218422863914704
1793,28.16888745521252
1795,28.44926677402909
1797,28.16888745521252
1801,28.40462463327505
1802,30.384122319872407
1803,28.40462463327505
1806,27.44600957928613
1809,27.302975538365892
1812,27.44600957928613
1814,27.466852298237605
1815,27.44600957928613
1816,28.40462463327505
1817,26.48543084895233
1820,24.944340789103293
1821,26.48543084895233
1822,24.944340789103293
1823,23.95450680879312
1824,23.014058700629565
1827,23.95450680879312
1829,24.944340789103293
1830,26.48543084895233
1832,28.197068971859196
1833,25.87052187460617
1834,28.530390544251855
1837,28.610444639642648
1838,28.530390544251855
1841,28.752421596023336
1843,29.02721672773198
1844,28.985694726365534
1846,32.54312740863824
1847,30.74987151780308
1848,31.862450683556204
1849,28.752421596023336
1850,29.307797912909678
1852,31.7123618417831
1855,29.660590507828676
1856,28.72976872522005
1858,26.723291291148676
1860,28.72976872522005
1861,27.04398589900873
1863,25.20212803875943
1864,27.732220782034524
1869,27.370717692995193
1874,26.950529858955214
1876,24.97818578957838
1877,27.370717692995193
1878,27.70009765175841
1879,27.370717692995193
1880,27.825934142677326
1881,25.781343793253995
1884,25.438531882219213
1887,27.420253101697373
1888,27.878297246419997
1889,30.52656566701504
1890,30.44445268427538
1891,30.66558922084784
1892,30.44445268427538
1893,30.52656566701504
1895,30.51607899680368
1897,30.892987165429055
1898,29.65232193712729
1899,30.892987165429055
1906,29.65232193712729
1908,30.892987165429055
1910,29.65232193712729
1911,32.19702194785341
1912,31.29383752946586
1915,33.00041140449203
1916,31.29383752946586
1917,30.595442982986743
1918,29.316348894389204
1919,26.906318333633987
1920,33.94175177892825
1921,33.83249336442365
1923,33.85333608337512
1924,33.83249336442365
1925,31.86036772621117
1929,31.54143126825007
1930,30.058088523050664
1931,27.5610447589895
1932,26.204723808341555
1933,25.29650156822349
1934,26.204723808341555
1935,28.587317773459763
1936,26.204723808341555
1937,28.587317773459763
1939,29.54741196459601
1941,26.80367065616707
1942,25.313205034781976
1943,26.231692780024318
1944,26.99277510546252
1949,26.51746352264691
1950,26.99277510546252
1952,26.231692780024318
1954,35.07345474557443
1955,32.414143115888635
1958,28.58043869017901
1959,34.431409516935254
1960,32.48620192043498
1961,34.431409516935254
1963,28.58043869017901
1965,27.174147022876788
1966,28.58043869017901
1967,27.785634317013308
1971,27.739538865178766
1972,26.250060961236617
1977,27.54392962774308
1978,26.883289709262424
1979,27.152686900429956
1980,24.913860696449703
1983,26.914977430689618
1984,29.252793676869466
1985,32.919849556397686
1986,30.800269656204797
1987,27.54392962774308
1988,26.954765960410505
1990,25.010707481326488
1991,26.954765960410505
1992,27.54392962774308
1993,29.252793676869466
1994,27.54392962774308
1997,27.485260030202202
1998,27.622930976430716
1999,26.913999721401183
2000,27.622930976430716
2001,27.724154199829748
2002,28.05227319505471
2005,27.280596772167794
2008,27.485260030202202
2012,29.128081551925078
2013,29.137904153002243
2014,27.485260030202202
2015,29.9386683440055
2016,27.485260030202202
2019,26.919970556089
2022,27.008501651732193
2024,24.77132164349016
2025,27.008501651732193
2026,27.910702441112427
2027,26.96635244569041
2028,25.93371737618649
2029,27.90533934642071
2030,26.82331840477017
2032,25.129696551233994
2033,24.368442638345385
2034,24.85906658757627
2035,24.368442638345385
2036,27.910702441112427
2039,28.8744967461253
2041,27.910702441112427
2042,29.40091673771057
2043,29.10302922470789
2044,27.605461444566476
2045,29.10302922470789
2047,28.851385720095735
2048,30.597888532558066
2051,28.851385720095735
2053,27.828018329239114
2054,28.175177493347896
2055,27.828018329239114
2056,28.851385720095735
2058,28.495009808202216
2060,26.340845099330462
2061,28.495009808202216
2063,28.851385720095735
2065,27.828018329239114
2066,23.329060074207717
2071,22.869188797674692
2072,22.40552795781313
2073,20.94897707833218
2074,19.503846213540633
2076,18.90773633905627
2078,18.937934220660946
2079,20.34415970606377
2081,20.356923590897953
2082,20.00445294775668
2083,19.91612473620945
2084,20.00445294775668
2091,21.13049666686212
2093,20.00445294775668
2095,21.56965702655166
2096,23.124606486711052
2097,21.815096972093055
2099,23.124606486711052
2100,21.716262515581207
2101,22.994840005829946
2102,21.716262515581207
2103,21.002989419292124
2104,21.716262515581207
2105,20.22696506412949
2106,20.339102195149657
2107,20.22696506412949
2108,19.047348232284435
2109,20.22696506412949
2110,20.68204034877
2111,21.30396686966706
2114,20.07085147431492
2116,21.19689519342036
2117,19.093229009640158
2118,20.07085147431492
2120,22.112340645414854
2121,21.290130266183745
2122,22.112340645414854
2123,21.370242325791207
2124,20.11725219818545
2125,21.625800934474313
2126,22.751844653579756
2127,21.693262403630552
2128,21.625800934474313
2129,23.211404352466985
2130,22.894878694499994
2132,19.849602585581966
2133,22.894878694499994
2134,26.377427347438704
2136,26.116049020669745
2138,24.059786009384858
2140,22.918012081950568
2142,26.377427347438704
2143,26.258683709871022
2144,26.377427347438704
2146,25.92544665829119
2148,25.953794820819976
2149,25.92544665829119
2150,24.34157118730306
2151,22.62200215332159
2152,24.34157118730306
2153,25.92544665829119
2154,26.116049020669745
2158,25.066951993783622
2160,24.572107503223762
2161,24.43896722341623
2162,22.680830174996444
2163,23.181206193277472
2165,24.48524097570183
2166,26.161491031048918
2167,25.677869177062867
2170,25.899005713635326
2171,25.677869177062867
2173,23.877709241071045
2174,25.677869177062867
2176,23.755711171453086
2177,26.55464653006901
2178,23.755711171453086
2179,22.33090933541881
2180,23.755711171453086
2182,25.677869177062867
2183,26.161491031048918
2189,25.543579512599525
2190,24.564392356674205
2192,26.161491031048918
2193,21.559456332481837
2198,21.316966472488662
2201,21.559456332481837
2202,22.849376811458992
2203,21.138932330946293
2206,20.815091233006342
2207,21.138932330946293
2209,21.54142638854074
2211,19.885871519678076
2213,21.559456332481837
2214,21.235615234541886
2215,20.156984440472417
2218,21.647198737070553
2219,20.156984440472417
2223,20.95697143175142
2233,21.7401306923521
2234,20.18496802265793
2235,21.7401306923521
2236,22.286159683009803
2237,22.816241625670976
2238,23.650135781346485
2242,23.094132750336836
2243,23.650135781346485
2244,21.73828050718146
2245,19.46645817870226
2247,19.69444761631411
2249,19.382286803162703
2250,18.641498720963355
2251,19.382286803162703
2252,19.69444761631411
2256,20.820491335419554
2258,19.69444761631411
2259,19.587904355819308
2260,17.070905154521547
2264,18.180063455847048
2265,18.22873407527147
2266,18.035508916936184
2267,18.22873407527147
2268,18.641366505060905
2269,17.664281770872492
2271,20.139563664723088
2273,18.422963317991435
2275,20.07386776807551
2276,18.353012606884807
2277,20.07386776807551
2278,21.774358325948107
2279,20.527409950493276
2281,20.484529679646226
2282,20.527409950493276
2286,21.774358325948107
2288,20.07386776807551
2289,18.353012606884807
2290,20.340867134129827
2293,20.273063347750245
2294,18.565263050299773
2297,17.620758245495605
2298,18.37806207721101
2299,17.620758245495605
2300,18.565263050299773
2303,17.48382219667127
2305,20.273063347750245
2306,22.726471661553543
2307,22.530419205875287
2308,21.154798185354803
2309,20.23393624328184
2310,19.258212900868507
2311,24.31217981520573
2314,20.57537685348285
2315,24.31217981520573
2317,24.675319105073985
2319,19.829025301604943
2321,24.675319105073985
2322,19.829025301604943
2324,19.877571144617768
2325,20.57537685348285
2326,19.877571144617768
2327,20.40769850543086
2328,18.96986411350489
2329,20.40769850543086
2330,18.96986411350489
2331,19.877571144617768
2332,20.57537685348285
2333,18.925718337345085
2334,24.377173081942637
2338,25.064664853070717
2340,23.254448157659947
2342,25.064664853070717
2344,29.474927560441046
2345,24.864118611437878
2346,29.474927560441046
2350,30.600971279546485
2351,29.474927560441046
2353,24.27131235996618
2355,22.178486505328138
2358,24.21404802224664
2360,22.11732959790349
2362,20.616155865192635
2364,24.776735711338947
2366,23.412744956813167
2368,27.098290016532168
2369,23.412744956813167
2370,24.776735711338947
2376,20.616155865192635
2378,19.67371664408857
2379,19.739132474034786
2380,24.21404802224664
2385,23.5572050435466
2386,26.33751224955885
2388,24.099819608360786
2390,26.33751224955885
2391,24.099819608360786
2392,22.11732959790348
2395,24.099819608360786
2399,28.260399454507102
2400,24.099819608360786
2404,27.608634470020977
2406,25.697694470345773
2407,23.532542635436265
2408,25.697694470345773
2413,24.65077811833366
2414,22.5561133918516
2415,22.0717097194147
2416,24.89529332724656
2418,25.166840607406744
2420,24.89529332724656
2422,24.218695999687874
2425,23.31993726411562
2426,24.218695999687874
2427,24.89529332724656
2433,22.81832862891416
2434,22.053206666089505
2435,22.81051049780491
2437,24.89529332724656
2438,24.47476932571101
2439,24.417504987991467
2441,22.306689141962824
2442,24.417504987991467
2443,24.036328261453395
2446,26.17954683762426
2447,21.191894438296785
2449,23.645302752100083
2450,21.573071164834857
2454,19.3133143717979
2457,23.181206193277472
2460,22.697791004557267
2461,21.89562333840426
2462,23.980757340703814
2463,23.763880636092534
2466,24.548975684135637
2467,23.763880636092534
2469,22.110159431639893
2470,23.181206193277472
2471,19.434556708924074
2472,21.88796502272737
2473,19.434556708924074
2475,20.91938017898457
2476,20.148115700552236
2477,19.656138136475306
2478,18.175922481644417
2481,19.629703403498468
2482,18.537570116598857
2483,18.074111143098435
2484,18.175922481644417
2485,18.978872079365562
2486,19.434556708924074
2487,21.559456332481837
2490,22.336556528430588
2491,20.74363767046496
2492,27.633588482224198
2494,26.040669624258566
2495,27.633588482224198
2496,21.559456332481837
2497,22.336556528430588
2499,21.559456332481837
2500,21.235615234541886
2502,21.559456332481837
2504,21.849077559097758
2505,21.559456332481837
2506,22.144643299520805
2508,22.131872924487038
2509,21.559456332481837
2510,21.487383413050985
2511,20.99540584897406
2513,20.052314167413858
2516,20.99540584897406
2517,19.567106564830507
2518,20.99540584897406
2519,19.567106564830507
2520,20.99540584897406
2521,21.487383413050985
2522,20.99540584897406
2523,21.487383413050985
2524,20.059084128907433
2525,20.99540584897406
2527,20.64635661374053
2528,21.559456332481837
2529,21.235615234541886
2530,19.966537474516212
2531,20.33548459015918
2532,21.35004752023625
2533,21.146759780785988
2537,20.842673031704678
2538,22.16132271086305
2539,21.923859976734736
2540,21.65051176513461
2546,21.923859976734736
2547,20.549037111723685
2548,21.923859976734736
2549,21.27088895446156
2550,20.01204806191607
2551,21.27088895446156
2552,20.33548459015918
2553,21.11258478610793
2554,20.33548459015918
2556,22.26799602412733
2557,21.02561708896405
2558,20.623316213614974
2560,21.02561708896405
2564,22.26799602412733
2565,21.865695148778258
2567,21.103805830298082
2568,20.33548459015918
2571,20.130169585371124
2572,20.348777660240565
2573,20.130169585371124
2576,19.595724656249853
2577,20.130169585371124
2578,21.825698886757316
2579,21.602712165014218
2584,20.7472807425467
2585,21.52438093849545
2591,20.722982922297973
2593,20.5597500333817
2599,20.297994031854643
2601,19.568642581494515
2602,20.152768432296135
2603,20.929868628244886
2605,22.84856266457509
2609,23.01025329273306
2610,19.676884934133998
2611,19.143233950955473
2613,19.920334146904224
2614,19.143233950955473
2615,19.920334146904224
2616,19.676884934133998
2619,20.680550100357994
2620,20.532826058913244
2621,19.82149118366602
2622,20.249728278752276
2623,22.021625159872297
2626,24.050383506793903
2632,23.72288534514918
2633,24.050383506793903
2635,22.74727873592979
2637,22.092808549228113
2639,22.74727873592979
2640,24.050383506793903
2641,19.94197945909536
2643,20.389223164104298
2644,19.94197945909536
2646,19.702799856263905
2647,19.746092459689855
2648,19.58693323874118
2649,19.99362275752955
2651,20.770722953478298
2652,22.689416989808507
2653,21.181159626951374
2654,21.405089281513344
2655,21.181159626951374
2658,19.99362275752955
2659,19.821785489696133
2660,19.99362275752955
2665,20.78948124239651
2666,20.297503678319575
2674,20.092890812363756
2675,18.6702356278941
2678,17.474069382278074
2680,18.704246295817295
2681,17.474069382278074
2682,18.6702356278941
2683,20.092890812363756
2684,18.704246295817295
2687,18.046611390098196
2688,18.704246295817295
2690,19.99362275752955
2691,19.992101084022448
2692,18.773937616904504
2693,17.847289921990317
2694,18.278702719837238
2695,17.847289921990317
2699,19.8414682552095
2700,23.465332043868763
2702,26.41941120756538
2704,25.840167116673562
2707,25.34818955259663
2708,25.840167116673562
2709,23.564668240093475
2710,24.417504987991467
2712,24.65077811833366
2714,21.909268016766486
2716,21.656321248925558
2719,22.43342144487431
2720,21.656321248925558
2724,22.43342144487431
2725,20.894284422690202
2728,21.179165310431937
2729,38.4672721276361
2735,39.70783992301212
2737,39.262151868955
2738,37.74036149437977
2739,39.262151868955
2740,39.24437232358485
2742,39.023950073820224
2743,39.24437232358485
2746,39.262151868955
2748,39.24437232358485
2749,39.262151868955
2750,39.24437232358485
2751,36.250177446581006
2754,39.24437232358485
2755,40.72692774707955
2757,41.83727132249679
2758,40.72692774707955
2761,41.50402794302829
2762,40.72692774707955
2769,41.50402794302829
2771,40.72692774707955
2774,42.217142043677676
2775,40.72692774707955
2776,41.693179512395275
2777,40.72692774707955
2778,40.403663886606246
2779,39.91168632252932
2780,36.875160697971225
2781,39.91168632252932
2782,40.403663886606246
2783,37.36713826204816
2784,35.84192111267091
2785,38.282053329184926
2787,35.8249102142073
2788,38.282053329184926
2789,35.84192111267091
2790,33.107354820666465
2792,30.570332017248504
2794,33.107354820666465
2796,35.84192111267091
2797,22.928259425436543
2798,23.931924591660536
2800,22.928259425436543
2806,23.296397775015965
2807,22.80442021093904
2810,22.822199756309196
2811,21.32496121531543
2812,22.866779308252983
2817,22.47223979174154
2818,21.66478078214425
2819,23.311895356661957
2821,23.826760700194466
2822,24.258173498041383
2823,23.826760700194466
2824,23.311895356661957
2826,22.866779308252983
2829,22.38336411953277
2830,22.866779308252983
2832,24.756038258312472
2834,25.533138454261216
2837,25.79958106102608
2838,25.533138454261216
2843,24.756038258312472
2844,20.69153884511549
2845,20.50443888927502
2846,19.441858735390134
2848,19.63125440637574
2851,20.40835460232449
2852,19.63125440637574
2853,21.777109519407556
2855,21.572077879753827
2856,19.63125440637574
2857,21.12146870297387
2858,20.898481981230773
2859,19.788867663396726
2861,18.63841201320015
2862,17.83060024737324
2863,18.81643632374774
2865,19.63125440637574
2867,17.762519258960456
2869,17.963451155700596
2870,19.599501854265252
2872,20.376602050214
2874,19.76824898987682
2876,19.835585504250123
2877,18.837686617753167
2878,19.271525561806165
2880,18.862731485425137
2881,18.50479685262205
2882,18.862731485425137
2883,19.271525561806165
2885,18.837686617753167
2887,18.826469387114287
2888,17.578078907409775
2891,18.380671829387634
2892,17.578078907409775
2895,18.581744073633768
2897,17.578078907409775
2898,17.638856394682666
2900,18.318730463750875
2903,17.638856394682666
2904,17.83978829142281
2905,17.638856394682666
2908,16.57071053139713
2909,16.820846779595385
2911,17.860330627886352
2912,16.820846779595385
2916,16.559197467552252
2918,17.01254604415291
2920,17.86323224997661
2921,19.416325335339295
2922,18.912672495804678
2924,18.2131176973341
2925,19.759034792755877
2926,20.368209130141366
2927,20.658992282166942
2928,19.959437483696362
2930,20.658992282166942
2932,19.959437483696362
2933,19.259343770447906
2934,19.959437483696362
2935,20.658992282166942
2936,20.931277847785356
2937,22.45704589602727
2940,22.045436197602783
2941,23.778481930789525
2942,23.51568310108198
2943,17.262806163010833
2944,17.575052247763995
2945,17.262806163010833
2948,18.253077406584357
2949,17.262806163010833
2950,17.94524937996301
2951,17.57096848781476
2952,17.60592551021344
2953,17.347526481622808
2955,17.60592551021344
2956,17.727595848918543
2957,18.576304648787517
2959,17.795016461072557
2960,18.766972688265078
2961,18.623938647344843
2962,18.555417936246958
2963,18.158815481661534
2965,19.475494584665345
2966,18.657869781905408
2967,18.269276522621123
2968,19.73180326074764
2969,18.60778870796981
2970,18.25226858216792
2971,16.830372038572524
2972,17.311157210810194
2973,16.504270873066883
2976,17.324672180728346
2977,17.038694305921517
2980,16.185494571883662
2981,15.922150287932288
2982,15.88989828979572
2984,15.922150287932288
2985,17.460221241203833
2986,17.62258726285211
2989,18.45241729711992
2991,16.83995986602175
2992,17.001165390544408
2993,16.689439925949426
2995,16.521620476512645
2996,16.171804663760376
2998,16.521620476512645
2999,17.552245634525963
3000,17.773382171098422
3001,18.54052373262533
3002,17.88909544729652
3003,17.798742579183763
3004,16.521620476512645
3005,18.011834773110774
3006,16.20093766083096
3008,16.720323284861394
3009,16.20093766083096
3011,16.720323284861394
3012,16.20093766083096
3014,16.219710486662844
3016,15.84697899103866
3017,15.119586826659084
3018,14.829768403364039
3019,15.713942682615809
3020,15.77261228015669
3023,17.262826576754826
3024,15.77261228015669
3025,16.104401817199843
3028,17.11896474727691
3029,17.37162939205488
3032,16.702143848158094
3033,26.929784991739652
3034,26.26477089601171
3035,25.01039978721747
3036,26.929784991739652
3042,26.680741041978134
3044,24.88712357600761
3045,23.58785835772389
3046,24.790671215331635
3049,24.35512527371941
3050,22.585871059275274
3051,24.35512527371941
3052,24.390082296118088
3053,24.35512527371941
3054,24.790671215331635
3057,24.30344625933154
3060,22.984168004287444
3061,22.571188447245465
3062,20.78530124209567
3063,22.571188447245465
3064,25.43591985072525
3068,27.001123929520233
3069,28.289456078995862
3070,27.001123929520233
3071,25.17454152395629
3073,28.121285622784132
3074,29.873345711272357
3075,28.121285622784132
3076,29.064790951604387
3077,34.859534333467074
3080,35.85444828725892
3082,34.859534333467074
3085,34.1920495217498
3086,31.456072204826878
3087,34.1920495217498
3088,32.25612333360217
3089,27.317889827469028
3090,25.21781440713881
3091,16.88327480566606
3092,17.921795739159396
3094,16.439244051360273
3096,13.917939925688172
3102,12.28710868102413
3104,15.625567442487917
3105,12.28710868102413
3107,11.59965905553036
3110,10.54537158838226
3112,9.438438396053023
3113,8.638495350836294
3121,7.785591361920244
3122,8.638495350836294
3125,8.338401090650303
3126,7.54997310148123
3128,7.100647829462184
3131,6.698530224657214
3133,7.100647829462184
3140,7.54997310148123
3141,8.338401090650303
3142,8.638495350836294
3143,7.785591361920244
3144,8.638495350836294
3145,8.089608493134453
3148,7.358423219408057
3151,8.089608493134453
3152,7.358423219408057
3155,8.266154831433845
3156,7.358423219408057
3158,8.089608493134453
3159,7.363275099875772
3163,6.828119571528313
3165,7.363275099875772
3166,7.539821438175168
3167,7.363275099875772
3168,8.089608493134453
3169,9.240261582408147
3170,8.089608493134453
3173,12.046786258116779
3174,31.90786853982221
3177,30.991891903802514
3178,33.442291582878845
3182,35.95149575698544
3185,33.442291582878845
3188,30.726068614814565
3190,30.465084331063803
3191,31.238726674510513
3192,28.720047195032734
3194,26.960675499809277
3195,27.005609635995892
3196,25.894427512696872
3197,27.005609635995892
3198,26.960675499809277
3199,20.826872466732986
3200,21.45666845716459
3201,19.55978062509477
3202,21.45666845716459
3203,20.826872466732986
3204,26.960675499809277
3205,24.787697125357855
3206,31.84849631237066
3207,31.45256435770853
3209,30.165805648736587
3210,32.536207227668044
3211,33.94901809887029
3213,32.35783273490173
3215,31.176275743793774
3216,18.106054289703643
3217,19.06984859471651
3218,17.896816545824336
3219,19.06984859471651
3220,18.334068220872194
3221,19.35487013525891
3225,19.41424236271046
3227,19.86304598325427
3228,23.430505945175323
3229,22.780268475558866
3231,21.376475059791105
3233,21.526964786860113
3234,21.376475059791105
3235,20.50234512279587
3236,23.373944237366448
3238,23.059652143666455
3239,22.19492903946105
3243,21.354516874283135
3244,20.590133319835957
3245,19.338695319640525
3247,23.373944237366448
3248,23.69434291053747
3250,24.878673464315092
3251,24.096432605621875
3252,21.672424563800472
3256,22.642272277214264
3258,21.672424563800472
3259,22.238833961508305
3262,25.641072683686676
3267,21.672424563800472
3268,22.238833961508305
3269,20.87207994985051
3272,25.032659795996825
3273,24.32136605410726
3274,21.212425647726242
3278,22.211009664709238
3279,21.498677251699135
3282,22.211009664709238
3283,21.5253887373086
3284,25.650429892939545
3287,26.47821998166143
3288,26.245831696070386
3289,30.402723854577324
3290,22.950664962743815
3292,22.687996783491688
3293,23.289594956860185
3294,21.831242018549712
3295,21.49725436898959
3296,22.950664962743815
3297,23.94093620631734
3300,22.950664962743815
3301,23.2842332018206
3302,19.162908034127714
3303,19.222280261579268
3304,18.5938687909375
3305,19.222280261579268
3306,21.331872732540013
3310,21.013077117641885
3311,21.331872732540013
3317,21.875003439446424
3318,25.54205931897464
3320,21.875003439446424
3322,22.359179338042306
3324,21.772070371574305
3325,21.331872732540013
3328,21.095789082555147
3330,21.619183695970754
3331,21.095789082555147
3332,22.960959793624284
3334,22.46108264752187
3337,22.892495445368784
3338,22.46108264752187
3339,19.156292297959297
3340,20.64650659455743
3342,20.42351987281433
3344,21.010733196146457
3345,20.42351987281433
3346,21.010733196146457
3347,20.42351987281433
3348,20.538694781784848
3349,19.407930768228322
3350,18.805302431904522
3351,19.861567846289276
3352,18.805302431904522
3353,18.226317099708513
3354,19.65488375713243
3356,16.798817153937343
3357,18.58177843073061
3358,18.1121423036982
3359,18.58177843073061
3360,16.798817153937343
3365,18.58177843073061
3367,18.1121423036982
3368,17.669369403447035
3369,15.764712266810013
3370,15.272738148761658
3371,15.764712266810013
3373,16.87505584222726
3374,17.15045699708505
3375,16.947082612207414
3376,17.031939841665046
3377,16.92906211690555
3380,16.457562713378227
3382,16.334175217280713
3383,16.457562713378227
3384,16.92906211690555
3385,14.941124155726165
3386,14.65108609935207
3387,14.941124155726165
3388,16.259012408965834
3391,17.74922670556397
3392,16.259012408965834
3394,17.022002564898497
3395,16.885932728593563
3396,17.020357673592983
3397,16.885932728593563
3398,17.022002564898497
3399,15.801565524727765
3402,15.764712266810013
3403,16.93091230207619
3404,16.628086307366246
3405,16.748769747622074
3406,16.628086307366246
3407,16.798817153937343
3409,17.652583246291893
3410,16.798817153937343
3412,17.071092207010597
3414,16.798817153937343
3415,17.72027212738102
3416,17.020874109456933
3418,16.531817787883025
3419,17.45137291706147
3420,17.421488596549793
3421,18.157299724886116
3423,18.47382538285311
3424,17.421488596549793
3427,17.60597108363037
3432,18.38307127957912
3433,17.393441373120787
3436,17.414780343989857
3438,18.704700822967013
3439,18.125544774175932
3440,17.805857792399635
3441,17.414780343989857
3442,17.665098112876624
3446,16.917113803593054
3447,17.665098112876624
3448,17.173075654719632
3449,15.23642063138684
3450,16.726634927984975
3451,18.413554118106365
3452,15.7190144762312
3454,18.1724227900345
3457,17.976370334356243
3461,18.1724227900345
3463,18.453693330007688
3465,18.1724227900345
3467,15.7190144762312
3469,16.700258830942637
3470,16.050246685165177
3471,15.674487316901796
3472,15.484730854991868
3473,15.674487316901796
3476,16.713506705998977
3477,16.569498184042374
3478,16.35599143942846
3479,17.133091635377212
3482,16.35599143942846
3484,18.80939975323176
3485,16.35599143942846
3487,17.133091635377212
3488,16.35599143942846
3491,17.04592882871771
3492,15.960059484766337
3493,16.365589994685344
3494,16.35599143942846
3495,17.846205736026597
3497,15.960059484766337
3500,16.365589994685344
3501,17.66055004263893
3503,15.096512234659668
3505,16.09845162150874
3506,15.096512234659668
3510,15.873612430608416
3511,14.735009145620337
3513,15.552252338665326
3514,15.01355438090089
3516,15.552252338665326
3517,15.2238836691224
3518,14.735009145620337
3520,17.264271311986683
3521,15.777523923693652
3522,15.154301653798901
3524,14.755061685188103
3525,14.26008017380811
3527,13.541325788412639
3528,13.293679832148408
3530,13.541325788412639
3531,14.26008017380811
3532,13.541325788412639
3536,14.26008017380811
3539,13.541325788412639
3541,13.046485193985385
3543,13.541325788412639
3545,14.26008017380811
3546,14.744256072403994
3547,13.356793266633751
3548,14.744256072403994
3549,14.0672728486122
3551,14.744256072403994
3552,14.26008017380811
3555,13.541325788412639
3557,14.012434217543879
3559,13.293679832148408
3560,14.012434217543879
3561,13.541325788412639
3562,14.26008017380811
3563,13.541325788412639
3566,14.744256072403994
3567,13.541325788412639
3568,14.26008017380811
3569,14.012434217543879
3570,13.293679832148408
3571,12.80107053103734
3573,14.178850409854702
3574,18.339430256001016
3575,17.720825376811714
3577,18.339430256001016
3578,19.349907263943265
3579,19.305992894526437
3580,19.27303866500713
3581,19.305992894526437
3582,17.507805905300692
3583,19.305992894526437
3584,19.155198486746166
3585,19.305992894526437
3586,19.08092354087973
3588,19.166920772232075
3589,19.08092354087973
3590,18.538576872215
3591,19.485866151657767
3592,17.650505355958217
3593,19.827695603198357
3594,18.011451025268414
3595,18.76875485698382
3596,18.011451025268414
3597,16.65827812845094
3598,20.07346840693515
3599,18.720295510117673
3600,17.605460585624375
3603,17.125597370657214
3606,17.605460585624375
3607,16.87797714180162
3608,16.89113430309272
3609,16.87797714180162
3611,17.605460585624375
3613,18.720295510117673
3614,20.07346840693515
3617,19.776754934674837
3620,19.984733388232936
3621,18.17813357687678
3622,19.984733388232936
3623,19.759664034586233
3624,24.584353934979795
3626,26.07456823157793
3627,24.584353934979795
3628,24.18886749612881
3629,24.41000403270127
3631,24.18701731095817
3632,23.068921165558617
3633,21.363462380761895
3634,20.1827973589774
3637,21.735865452578828
3638,22.144650444286782
3639,24.584353934979795
3640,26.39946068566318
3641,28.03898101873058
3642,22.42531858148638
3643,19.984733388232936
3647,19.776754934674837
3649,17.364044759301716
3653,16.293292419430667
3654,17.419336138536107
3656,17.725194680740923
3657,17.419336138536107
3659,16.344233087954187
3661,17.099227436015493
3662,16.719236185748095
3663,18.4505156851985
3666,20.351437290931113
3667,18.4505156851985
3669,18.40652786275608
3670,18.05387980153387
3672,16.99715041258872
3674,16.808466188991076
3675,17.723523221050552
3676,16.808466188991076
3677,15.989013467586746
3678,15.57717056950687
3679,17.149935963550778
3681,17.18909340116459
3686,18.679307697762727
3689,18.59879128080362
3690,18.57126541574341
3691,18.82363285221778
3693,17.40269289400804
3695,18.692613372985196
3696,18.463416357725325
3697,18.66130465839927
3698,22.808221377135425
3700,22.270374833226768
3701,24.99235616922058
3702,24.638105123145994
3706,20.693405847766723
3707,24.853985693913035
3708,23.20449756421582
3711,23.226670812934714
3712,24.878980992468875
3713,23.226670812934714
3717,24.42731614994522
3727,25.536474451270724
3730,23.54846861613211
3731,25.536474451270724
3732,26.771319569198038
3733,25.536474451270724
3735,25.083517322581834
3737,24.638105123145994
3741,25.764148842251437
3742,23.77614300711282
3743,22.80514346071444
3744,24.454455287385052
3747,24.638105123145994
3748,25.90718288317167
3749,25.92802560212315
3750,26.327305238407078
3751,26.961598112385786
3753,26.327305238407078
3754,25.92802560212315
3755,25.90718288317167
3757,23.91917704803306
3758,24.86013617491748
3759,24.331119226332014
3760,24.86013617491748
3761,24.917400512637027
3762,24.198472437524085
3763,24.917400512637027
3765,24.96996955294916
3766,20.780962639128774
3767,20.556121067714614
3768,20.27461071732891
3769,20.556121067714614
3770,20.501667249637745
3771,21.7915877286149
3772,20.501667249637745
3773,20.22015689925204
3774,20.501667249637745
3785,20.366326253306784
3786,20.501667249637745
3788,20.345481247550616
3789,20.178757061644006
3790,19.23119914526404
3794,19.109604952305496
3795,19.627131099926164
3798,19.679546210247185
3799,19.045119476069246
3800,19.679546210247185
3801,16.880129403043874
3803,16.038629417288373
3805,16.762549947835513
3806,17.82497420747418
3807,17.140938782168273
3809,16.69676299072623
3810,16.114504795858704
3812,16.91789952729869
3813,16.694912805555592
3814,16.91789952729869
3815,16.694912805555592
3819,17.01549671567644
3820,17.72278131816095
3821,17.01549671567644
3822,18.23389480136398
3823,18.00143416591247
3824,20.476347196546072
3825,19.660325831193497
3826,30.09348477674983
3827,29.155319702288416
3828,15.84053789885647
3829,15.574524426100977
3830,14.81621611783057
3833,14.682901445963573
3835,14.236643196876555
3836,17.01549671567644
3846,16.517208861778553
3847,16.210452044502098
3848,16.95120607885021
3849,17.96576900892727
3851,16.95120607885021
3853,17.323470607357898
3856,16.701069830651953
3857,19.15447814445525
3858,16.196460919958973
3859,17.68667521655711
3860,17.40253328047403
3861,16.196460919958973
3864,15.820202602795588
3865,16.823867769019582
3866,15.820202602795588
3869,17.62802311502756
3870,16.84524295069
3871,18.8794542802073
3873,19.656554476156042
3875,18.9852089774445
3878,17.905881810638324
3881,18.8794542802073
3882,18.84446368518065
3883,18.931097578641488
3886,20.421311875239624
3887,18.931097578641488
3889,18.956613423016673
3890,18.983443506986344
3892,18.88066297960747
3893,19.998006437063413
3896,18.75444452141292
3897,17.560375373736214
3898,18.516981787284607
3899,19.51049453475507
3901,20.099357496581643
3903,18.80181318821677
3905,17.87142754058295
3906,19.51049453475507
3908,19.453230197035523
3909,21.637364989120677
3910,19.453230197035523
3911,20.23033039298427
3912,19.453230197035523
3913,20.23033039298427
3914,19.453230197035523
3917,20.23033039298427
3918,19.453230197035523
3919,20.23033039298427
3920,19.453230197035523
3922,19.54969636508918
3924,19.453230197035523
3927,20.23033039298427
3929,18.926224106109643
3930,19.133745556619637
3933,20.340211128005357
3935,19.133745556619637
3936,18.490382331291354
3937,17.709387165303948
3938,16.70251399014491
3939,17.709387165303948
3942,18.490382331291354
3943,18.49582210000701
3944,19.137029464285142
3949,20.426949943262297
3950,19.2034195146336
3951,19.98051971058235
3952,19.520182373713162
3953,19.453230197035523
3957,20.23033039298427
3958,21.436795964369992
3959,20.23033039298427
3960,21.776723186275316
3961,20.23033039298427
3962,21.719434712975602
3963,21.322690660914446
3964,22.49653490892435
3965,21.09463176770015
3966,24.03127583766303
3968,21.719434712975602
3970,22.49653490892435
3971,21.719434712975602
3972,22.988512473001276
3973,23.209649009573734
3974,22.988512473001276
3975,21.322690660914446
3976,22.49653490892435
3978,20.830713096837517
3980,22.49653490892435
3982,21.322690660914446
3983,22.988512473001276
3984,21.322690660914446
3985,22.988512473001276
3986,21.322690660914446
3987,22.988512473001276
3988,22.49653490892435
3989,20.830713096837517
3991,22.49653490892435
3992,21.782441463515994
3994,22.49653490892435
3996,22.227092943296224
3997,22.49653490892435
3998,22.776267239428872
4000,21.07940287913559
4001,22.38248642016815
4002,23.631255602220932
4004,25.683805858491937
4005,23.631255602220932
4006,22.38248642016815
4007,21.07940287913559
4008,22.776267239428872
4011,17.92527422385819
4016,18.022388893263262
4018,17.29063953203689
4020,15.930491835887633
4021,16.721733286368572
4025,15.989864063339185
4026,16.15072641487819
4027,16.62539714580247
4028,16.15072641487819
4029,16.927826610826937
4030,16.15072641487819
4033,18.604134728681487
4034,17.80972769958009
4035,15.268939144197532
4037,15.948951132994615
4038,15.268939144197532
4039,15.948951132994615
4041,15.268939144197532
4042,15.948951132994615
4043,15.268939144197532
4044,16.16766373805173
4045,15.307865886423677
4047,16.084966082372425
4048,15.821198490945509
4049,15.668324019778165
4051,15.408065088632958
4052,15.911605813294539
4058,15.972470987322437
4060,17.462685283920575
4061,15.972470987322437
4062,17.276505769746795
4064,17.95327533706112
4066,17.664407180140003
4067,17.95327533706112
4071,18.66826521960139
4075,17.94299841150527
4077,18.66826521960139
4078,17.95327533706112
4080,18.66826521960139
4081,17.95327533706112
4086,17.228008528965
4087,17.95327533706112
4088,18.480618613337167
4089,17.95327533706112
4090,17.664407180140003
4092,17.95327533706112
4094,16.225417755163367
4100,16.175794659706177
4106,16.79862300707033
4110,16.054368126444082
4111,16.71012038857265
4113,16.831468322392833
4115,16.71012038857265
4116,17.54458242304222
4117,16.71012038857265
4118,16.054368126444082
4120,17.405706957487805
4121,16.769915729516153
4122,16.09082165599551
4126,17.08455033569561
4127,16.68311026237734
4132,17.08455033569561
4133,16.3922074423639
4135,15.720276521211703
4136,15.75119266600234
4137,15.459330000643117
4138,16.496000571342
4139,15.459330000643117
4140,16.23643019659187
4141,15.645053975204368
4142,16.23643019659187
4143,15.459330000643117
4144,15.50354709191554
4145,16.52825101411601
4146,16.03627345003908
4147,15.50354709191554
4148,16.636037639832843
4149,16.071627672442865
4151,15.50354709191554
4153,16.280647287864287
4154,15.676728622757011
4155,15.504787397413514
4159,15.676728622757011
4160,16.280647287864287
4161,15.676728622757011
4163,16.280647287864287
4164,15.50354709191554
4166,16.280647287864287
4167,17.48711285925001
4168,17.59299572118795
4170,15.83809141504199
4171,15.286035958426972
4173,15.961155229240486
4174,16.776250255025104
4176,20.21180497425442
4177,19.874848396887042
4178,20.21180497425442
4179,21.64919977227376
4180,21.681237291103916
4182,14.885185594390164
4184,16.375399890988298
4185,16.152413169245197
4187,17.580979826669118
4188,16.152413169245197
4189,16.375399890988298
4190,16.240804714058946
4191,16.375399890988298
4192,16.134678117657963
4193,15.613152240927514
4194,15.424927577227447
4195,15.507909886323299
4196,15.398179752572785
4197,15.255492601995638
4199,15.398179752572785
4200,15.255492601995638
4201,15.398179752572785
4202,15.255492601995638
4203,18.236599099594745
4204,19.01369929554349
4206,17.71649705382552
4208,19.01369929554349
4211,18.236599099594745
4212,19.01369929554349
4213,18.236599099594745
4214,18.208474617902446
4215,18.236599099594745
4216,18.19017637977692
4220,18.37002129301318
4221,18.591157829585637
4222,18.790143648248584
4223,19.424436522227296
4224,18.790143648248584
4226,17.664145763305577
4227,18.790143648248584
4230,19.424436522227296
4231,18.790143648248584
4232,20.924095952027063
4233,22.214016431004215
4234,20.924095952027063
4239,20.815856611074693
4241,20.323879046997764
4245,20.815856611074693
4248,20.323879046997764
4251,20.974333990639913
4254,20.866094649687547
4258,21.345673898428615
4260,22.122774094377363
4262,20.719309917757244
4264,19.43527724194504
4267,19.37563120289122
4270,22.055513500749413
4271,21.609255301549048
4273,23.54572779734755
4274,22.691983250910617
4275,22.46899652916752
4276,21.10539772600798
4280,20.475041941247603
4281,21.345673898428615
4282,20.978433094662844
4283,19.950548475717795
4284,19.36274685079043
4285,20.283205230106926
4289,16.053658537519713
4290,16.940289751933744
4292,16.053658537519713
4293,17.754149095392307
4294,16.053658537519713
4295,16.462481438915162
4296,15.728935564624932
4301,16.667927562055375
4304,15.728935564624932
4313,16.506035760573685
4315,16.386322011353286
4317,15.728935564624932
4318,16.119319125403003
4319,16.982433257842448
4320,15.952209837022183
4321,16.729310032970933
4325,16.257557368560803
4327,15.462209656180425
4328,15.364714553480086
4330,15.12797102887721
4331,15.041688837359581
4332,15.12797102887721
4333,15.821019434668157
4334,16.119319125403003
4335,16.89641932135175
4337,17.181300209093486
4341,16.119319125403003
4346,16.89641932135175
4350,17.349570139381694
4353,18.06338999641917
4354,17.438305957534766
4356,16.55453401692996
4358,16.102491606849778
4360,16.55453401692996
4364,16.18672685484749
4365,15.849046207888298
4366,15.524538742362584
4368,15.849046207888298
4369,16.18672685484749
4370,16.55453401692996
4371,17.387626283196628
4372,17.487608691406216
4376,18.190516622407486
4377,17.637143507774887
4378,17.124677175161533
4379,16.67674515532259
4380,17.10815795316951
4381,16.89128124855823
4382,16.726987138488532
4387,16.124572422291454
4388,15.622018410515645
4389,15.507613435615502
4394,15.469401555872295
4395,16.673804130558555
4396,15.469401555872295
4397,15.507613435615502
4398,18.15949514002535
4399,15.507613435615502
4400,15.622018410515645
4401,16.042977230047224
4402,15.540423218271417
4403,16.042977230047224
4404,16.373233661021224
4410,16.918151120185303
4414,17.590438982673106
4415,16.918151120185303
4416,16.814931021734726
4417,17.537844150469034
4421,18.45290118252851
4423,17.537844150469034
4424,17.178605682451455
4426,17.537844150469034
4427,17.045866586392105
4429,16.95636449191051
4430,16.534116964848447
4431,15.728139531415557
4432,16.534116964848447
4434,16.41440321562805
4435,16.534116964848447
4437,16.25096852744374
4438,16.534116964848447
4439,16.41440321562805
4440,15.63542339230198
4441,16.051554238328556
4443,15.63542339230198
4445,16.814931021734726
4446,17.171154049780355
4447,17.392290586352814
4448,16.869983163721624
4450,17.392290586352814
4451,16.814931021734726
4460,18.999065813819875
4461,16.814931021734726
4464,17.489087080299967
4465,16.814931021734726
4467,17.005045060766555
4469,16.814931021734726
4470,17.59203121768347
4471,16.814931021734726
4472,17.519833985190168
4473,18.704164538967788
4474,17.72397256226719
4475,17.226997448746637
4479,17.382904823088168
4480,18.717211745344773
4481,17.382904823088168
4482,18.424326960515824
4485,19.20142715646457
4486,18.424326960515824
4487,18.4545248421205
4488,17.90916371112993
4489,18.794757015309077
4490,17.90916371112993
4491,18.4545248421205
4492,18.424326960515824
4493,19.427992126739817
4494,19.190001992182047
4495,18.566544551467555
4496,17.294413691394162
4498,17.634958664790073
4501,17.294413691394162
4507,17.893967406700277
4508,17.294413691394162
4509,18.071513887342906
4510,17.294413691394162
4511,18.784627987992298
4512,18.561641266249193
4513,19.981181032511067
4514,18.561641266249193
4515,18.752109472744475
4516,18.561641266249193
4517,18.784627987992298
4518,18.240521976265146
4519,18.017535254522045
4520,17.294413691394162
4524,18.071513887342906
4525,16.9737365007694
4527,17.294413691394162
4529,15.188948777814732
4530,15.966048973763478
4531,15.188948777814732
4535,16.24479685016022
4538,15.188948777814732
4541,15.966048973763478
4543,16.58978216474008
4546,16.58254849468529
4548,16.748082431729408
4549,16.58254849468529
4550,15.908642993621655
4552,16.748082431729408
4553,16.098573090951838
4554,16.748082431729408
4555,16.48639699794608
4556,17.74258319277292
4559,17.9138778651143
4560,17.74258319277292
4563,19.046617975197275
4564,17.40691773526492
4566,17.525539845094023
4567,17.164873476973977
4568,16.6597230721478
4571,17.164873476973977
4573,16.319602359144696
4574,17.164873476973977
4575,17.525539845094023
4576,17.40691773526492
4577,18.084958426595467
4578,18.94426562240726
4579,18.084958426595467
4587,18.157487055754387
4588,18.084958426595467
4589,19.292948686161736
4590,18.084958426595467
4597,16.557644489751453
4598,16.258704825489254
4600,16.26852742656642
4601,15.874537913218912
4602,18.84670589738876
4603,17.90717709333876
4604,17.219478823697028
4605,17.093374788179936
4606,16.557644489751453
4607,18.084958426595467
4611,18.318231556937658
4615,19.332794487014727
4616,18.397770985759976
4618,17.63295101682453
4619,18.258859329486107
4620,19.201385608379013
4624,18.05563337457735
4625,19.201385608379013
4626,15.63788054341889
4627,16.20426789404404
4628,15.996110362459689
4630,16.20426789404404
4631,16.14258927942584
4632,16.029861215938954
4633,15.763023417991892
4634,15.645214397884985
4635,15.491610630782857
4636,16.06824136370381
4637,17.056728979663415
4638,16.06824136370381
4639,17.55845566030194
4644,17.402114099334916
4645,15.63788054341889
4646,15.422873443958679
4648,15.145406532271238
4655,15.779209517890196
4656,15.675859781639229
4657,15.145406532271238
4659,15.922506728219984
4660,15.287231953813265
4662,14.92618600014243
4664,15.559988985761386
4665,15.382089166433454
4667,15.455305472478992
4672,14.648370871749364
4674,15.67124046155581
4675,15.395598326345276
4677,15.43989948637827
4678,15.43546743235259
4679,15.43989948637827
4681,16.62423004015589
4682,20.47148510385671
4683,16.62423004015589
4684,16.428177584477634
4687,14.867591403878173
4689,15.644691599826919
4690,14.867591403878173
4694,15.644691599826919
4695,15.088434220854793
4697,15.114381272872416
4698,15.018835539415903
4701,14.821898477918879
4702,14.867591403878173
4703,14.909578727378186
4706,17.362987041181484
4707,17.26963542435286
4708,17.362987041181484
4709,15.140041338077697
4710,15.182825007210718
4712,15.870560500824718
4714,15.182825007210718
4715,14.786893052548592
4717,16.27710734914673
4718,15.695765082735047
4719,16.054120627403627
4720,15.695765082735047
4722,15.532101870246603
4723,15.726110820483512
4725,16.04101152417657
4727,15.726110820483512
4728,16.04101152417657
4729,14.92036426606006
4730,15.58552336097846
4732,14.39072913856273
4736,14.290138739930114
4737,14.92036426606006
4739,14.876147174787638
4744,16.06806485629857
4746,15.499139609169468
4748,14.165838991108764
4750,15.499139609169468
4751,15.300317791012288
4754,14.796383029012187
4755,14.085226470100809
4756,14.796383029012187
4758,14.085226470100809
4759,14.876147174787638
4760,14.342390958639525
4761,14.876147174787638
4763,14.798563201492446
4764,14.257389025772918
4765,14.798563201492446
4767,16.0884836804696
4769,14.798563201492446
4771,15.937133285802101
4773,14.798563201492446
4774,16.07604150095528
4775,15.504760455701422
4776,14.266604824051864
4777,14.750780722647747
4778,14.11459253114404
4779,13.925408860180555
4781,14.608642543511868
4782,14.257389025772918
4783,14.608642543511868
4784,13.925408860180555
4785,14.11459253114404
4786,13.817289964252055
4787,13.928099005942821
4788,13.616444537858758
4789,13.471479144118593
4790,15.199413565529252
4792,14.96614043518706
4794,15.74324063113581
4796,16.94970620252153
4797,15.74324063113581
4798,15.023404772906607
4799,16.14944849201205
4800,15.023404772906607
4801,16.644885384176376
4803,16.476351495988297
4804,16.644885384176376
4806,16.38600318656442
4813,16.004744253592484
4815,15.527347489508461
4816,16.004744253592484
4817,15.527347489508461
4818,16.004744253592484
4821,15.527347489508461
4822,15.512766689515555
4824,15.527347489508461
4825,15.512766689515555
4826,17.0591594828066
4827,15.023404772906607
4829,16.14944849201205
4831,14.798563201492446
4833,15.081395307373423
4834,16.207439026478866
4835,15.973160861978004
4836,16.207439026478866
4838,16.383710127816332
4839,16.176756839699575
4840,16.142118771090708
4844,16.176756839699575
4845,15.79955852288192
4847,15.595962545160349
4848,14.696101496170911
4849,14.799820413280177
4850,14.282306202013153
4852,14.287545246189387
4853,14.282306202013153
4854,13.824389420831409
4855,13.729659406702503
4856,13.824389420831409
4857,11.453579375707607
4858,15.081395307373423
4863,14.979937188308625
4865,16.10615651436604
4866,16.145387650253824
4867,15.653410086176898
4868,16.145387650253824
4870,14.979937188308625
4872,16.10615651436604
4873,15.510390437676616
4875,15.40877230156365
4876,15.250008548352955
4877,15.141582866392689
4878,14.979937188308625
4879,16.47015148490676
4880,16.24716476316366
4881,15.026941489296556
4883,15.46397964052825
4884,17.049583058520923
4885,16.018699837245727
4886,15.41349132739594
4887,17.559346440427753
4888,15.41349132739594
4889,16.19059152334469
4891,15.64676445773813
4893,16.61607781286113
4894,15.64676445773813
4896,18.236387134505904
4898,20.02484985031883
4899,18.236387134505904
4900,19.558565082787826
4902,17.919004288154554
4903,16.67009045475773
4904,17.919004288154554
4905,16.67009045475773
4906,16.716788373824045
4907,17.166822831607703
4910,19.534836205901662
4912,17.941381262006466
4914,19.534836205901662
4919,20.82367055450808
4920,19.538070073230905
4922,23.156000589284474
4926,22.64844119640369
4927,21.202526383361985
4931,23.2181833363787
4932,24.522218118803057
4933,24.227254528804863
4934,19.601937362370574
4935,19.58823669095603
4936,19.601937362370574
4937,21.847898369625305
4938,19.601937362370574
4940,20.171680686665468
4941,17.31800760668367
4943,19.337748515958932
4944,18.902469286299333
4945,19.088846722306315
4946,18.610167904005763
4947,18.675484628025814
4949,18.610167904005763
4953,19.065120771164104
4955,20.352826299835744
4957,19.065120771164104
4958,19.869882490701844
4959,17.1134860772735
4960,16.114793996086227
4962,17.597661975869382
4963,16.598969894682114
4964,16.077592051329663
4966,16.22100946872959
4967,19.065120771164104
4968,20.55533506776224
4969,21.859748703399113
4970,20.55533506776224
4971,18.610167904005763
4972,18.675484628025814
4973,18.610167904005763
4975,20.480843837399938
4979,21.34484675778225
4980,18.610167904005763
4981,19.91420268643012
4982,18.610167904005763
4985,17.045109871380138
4989,18.610167904005763
4991,20.310658461878358
4993,18.610167904005763
4994,19.897873432677404
4995,20.11900996924986
4996,19.024195735005144
4997,20.11900996924986
4998,19.897873432677404
